Crack Nucleation in the Adhesive Wear of an Elastic-Plastic Half-Space

The detachment of material in an adhesive wear process is driven by a fracture mechanism which is controlled by a critical length-scale. Previous efforts in multi-asperity wear modeling have applied this microscopic process to rough elastic contact. However, experimental data shows that the assumption of purely elastic deformation at rough contact interfaces is unrealistic, and that asperities in contact must deform plastically to accommodate the large contact stresses. We therefore investigate the consequences of plastic deformation on the macro-scale wear response using novel elastoplastic contact simulations. The crack nucleation process at a rough contact interface is analyzed in a comparative study with a classical $J_2$ plasticity approach and a saturation plasticity model. We show that plastic residual deformations in the $J_2$ model heighten the surface tensile stresses, leading to a higher crack nucleation likelihood for contacts. This effect is shown to be stronger when the material is more ductile. We also show that elastic interactions between contacts can increase the likelihood of individual contacts nucleating cracks, irrespective of the contact constitutive model. This is supported by a statistical approach we develop based on a Greenwood--Williamson model modified to take into account the elastic interactions between contacts and the shear strength of the contact junction.

==> src/notes.txt <==
Plastic smoothing -> surface evolution may also resolve paradox

introduire les sections

Figure 2 axe de droite à zero

explain regularization

explain n_crack in details

parenthèses pour les lettres des figures

ne pas trop insister sur le paradox

abstract:
importance de plasticité, dans ce papier on montre intréractions + comparaison plastique => déformations plastiques == densité de fissures
incorporating dans des models macro
pas de paradoxe dans l'abstract ni la conclusion
discuter le paradox pour la fig 4: garder le paradox pour la discussion et non pour les résultats clés

ciavarella
popov
pastewka
robbins
carbone

